Below the Stopwatch: Checking the Performance Claims of Coding Agents in the Kernel

Coding agents open many pull requests (PRs) that claim to make software faster. Most such claims also give a reason, such as "cache the result" or "read the file once". A stopwatch can show that code got faster, but not that it got faster for the stated reason. We present Below, a pipeline that checks these reasons at the kernel level. From 1,343 runtime-performance PRs in the AIDev dataset, Below extracts the mechanism each PR claims and maps it to the kernel and hardware signals that must change if the claim is true. A build agent that never sees the claim rebuilds the code before and after each PR. Below then measures both versions with plain timing runs, hardware counters and LTTng kernel traces. Most claims are not measured: 57.3% of the PRs offer only reasoning or no evidence, and only 31.4% state an effect size. Of 82 analyzed PRs, 32 ran faster, 28 showed no clear change and 22 ran slower. The expected signal of the claimed mechanism appeared in 34 PRs (20 in kernel-trace signals alone), and 42 PRs also changed their output. Kernel signals move about 1.7 times as often for a faster PR's claimed mechanism as for mechanisms it did not claim; the instruction count barely separates them (1.15 times).

==> fig_wall.dat <==
rank ratio held behaviour
1 0.04 1 1
2 0.11 1 1
3 0.252 1 0
4 0.294 0 0
5 0.387 1 1
6 0.42 1 0
7 0.456 1 1
8 0.515 1 1
9 0.526 1 0
10 0.55 1 0
11 0.574 1 0
12 0.638 1 1
13 0.642 1 0
14 0.69 1 1
15 0.739 1 0
16 0.762 1 0
17 0.805 1 0
18 0.807 1 1
19 0.822 1 0
20 0.823 1 1
21 0.83 0 1
22 0.852 1 1
23 0.855 1 0
24 0.858 1 1
25 0.87 1 1
26 0.871 1 1
27 0.875 0 1
28 0.91 1 1
29 0.926 1 1
30 0.931 0 0
31 0.944 1 1
32 0.946 1 0
33 0.948 1 0
34 0.952 1 0
35 0.954 1 0
36 0.957 0 0
37 0.966 0 0
38 0.974 0 1
39 0.988 0 0
40 0.989 0 1
41 0.991 0 0
42 0.994 0 0
43 0.999 0 0
44 0.999 0 1
45 1.0 0 0
46 1.0 0 1
47 1.0 0 0
48 1.001 0 0
49 1.002 0 0
50 1.002 0 1
51 1.002 0 1
52 1.003 0 1
53 1.004 0 1
54 1.009 0 0
55 1.01 0 1
56 1.012 0 1
57 1.012 0 1
58 1.015 0 0
59 1.015 0 0
60 1.015 0 1
61 1.065 0 1
62 1.068 0 1
63 1.068 0 0
64 1.069 0 1
65 1.08 0 0
66 1.084 0 1
67 1.092 0 1
68 1.095 0 1
69 1.099 0 1
70 1.125 0 1
71 1.307 0 1
72 1.465 1 0
73 1.502 0 0
74 1.565 0 1
75 1.685 0 0
76 1.781 0 0
77 1.858 0 0
78 3.191 1 0
79 3.233 1 1
80 3.459 0 0
81 3.959 0 0
82 11.349 0 1

